Strong local nondeterminism for stochastic time-fractional slow and fast diffusion equations

We study a class of stochastic time-fractional equations on $\mathbb{R}^d$ driven by a centered Gaussian noise, involving a Caputo time derivative of order $\beta>0$, a fractional (power) Laplacian of order $\alpha>0$, and a Riemann-Liouville time integral of order $\gamma\ge0$ acting on the noise. The noise is fractional in time (index $H$) and Riesz-type in space (index $\ell$). We derive sharp Dalang-type necessary and sufficient conditions for the existence of a random field solution across almost full parameter range $(\alpha,\beta,\gamma;H,\ell)$. Under the Dalang-type conditions, we prove sharp variance bounds for temporal and spatial increments, as well as strong local nondeterminism in time in several regimes (two-sided version for $\beta=1$ and for parts of the case $\beta=2$; one-sided version for $0<\beta<2$) and strong local nondeterminism in space for the whole range of parameters. As applications, we derive exact uniform and local moduli of continuity, Chung-type laws of the iterated logarithm, and quantitative bounds on small ball probabilities. Along the way, we obtain sharp asymptotics for the fundamental solution kernels at $0$ and $\infty$, which may be of independent interest.

==> GammaSin1.csv <==
-2.98	25.4678485967302
-2.96	12.974429695839797
-2.94	8.814472571694848
-2.92	6.737981133605297
-2.9	5.494959433998351
-2.88	4.668745009476012
-2.86	4.080770793768955
-2.84	3.6417556026238453
-2.82	3.3021009684422107
-2.8	3.0320498802702014
-2.78	2.8126680352474773
-2.76	2.631334470253943
-2.74	2.4793134463827475
-2.7199999999999998	2.3503669602606547
-2.7	2.2399222567976764
-2.68	2.14455153069686
-2.66	2.0616352688825983
-2.64	1.98913781842348
-2.62	1.9254538342240688
-2.6	1.8693007990989055
-2.58	1.8196422593266162
-2.56	1.7756320031650714
-2.54	1.736572809004219
-2.52	1.701885514337268
-2.5	1.6710855164206668
-2.48	1.6437647045291859
-2.46	1.6195774164116132
-2.44	1.5982294137508344
-2.42	1.5794691488206243
-2.4	1.5630807887150662
-2.38	1.5488786013469904
-2.36	1.5367024064845796
-2.34	1.526413867164008
-2.32	1.517893449825515
-2.3	1.5110379209185847
-2.2800000000000002	1.5057582772930913
-2.26	1.5019780300965362
-2.24	1.4996317790233296
-2.2199999999999998	1.4986640269680223
-2.2	1.4990281954058284
-2.1799999999999997	1.5006858088823685
-2.16	1.5036058233744047
-2.14	1.5077640783829065
-2.12	1.5131428567397731
-2.1	1.5197305394788332
-2.08	1.5275213459169907
-2.06	1.5365151514500743
-2.04	1.5467173776002652
-2.02	1.558138950645854
-1.98	1.5847115833942051
-1.96	1.5999125771544862
-1.94	1.616433171871671
-1.92	1.634313539692728
-1.9	1.653600541663734
-1.88	1.6743481951753918
-1.8599999999999999	1.6966182380554844
-1.84	1.7204808015363988
-1.82	1.7460152072507384
-1.8	1.7733109069087472
-1.78	1.8024685875482684
-1.76	1.8336014704276753
-1.74	1.8668368380186129
-1.72	1.9023178314929388
-1.7	1.940205571036599
-1.68	1.9806816638577784
-1.66	2.023951180678929
-1.64	2.070246201876109
-1.6199999999999999	2.1198300606938907
-1.5999999999999999	2.1730024450876164
-1.58	2.2301055644394987
-1.56	2.2915316464394233
-1.54	2.3577321081321525
-1.52	2.429228851076232
-1.5	2.5066282746310007
-1.48	2.590638799475193
-1.46	2.682092969049874
-1.44	2.7819755849399663
-1.42	2.891459886945284
-1.4	3.0119545929525358
-1.38	3.1451657990863247
-1.3599999999999999	3.2931795186603847
-1.3399999999999999	3.4585733578045987
-1.32	3.6445700746287013
-1.3	3.85525256715492
-1.28	4.095871003999565
-1.26	4.373291712736788
-1.24	4.696670517540891
-1.22	5.078493357087076
-1.2	5.5362412785144555

==> GammaSin2.csv <==
-0.8	-4.366151827589094
-0.78	-3.9051083001376026
-0.76	-3.519672987411677
-0.74	-3.1923639935624233
-0.7200000000000001	-2.910694443586798
-0.7000000000000001	-2.665507485589235
-0.68	-2.4499356686680924
-0.66	-2.2587276005877746
-0.64	-2.087799054217284
-0.6200000000000001	-1.9339258310946563
-0.6000000000000001	-1.79452876713495
-0.5800000000000001	-1.6675201664469117
-0.56	-1.5511921179650063
-0.54	-1.4441339479679087
-0.52	-1.3451703105321768
-0.5	-1.2533141373155001
-0.48000000000000004	-1.1677304460975335
-0.46	-1.0877081928620396
-0.44000000000000006	-1.012638156552529
-0.42000000000000004	-0.9419954003566207
-0.4	-0.8753252416804371
-0.38000000000000006	-0.8122319385463624
-0.36000000000000004	-0.7523694982148504
-0.34	-0.6954341578799225
-0.32000000000000006	-0.6411581932062977
-0.30000000000000004	-0.5893047891582485
-0.28	-0.5396637665818446
-0.26	-0.4920480026596257
-0.24	-0.4462904174373427
-0.22000000000000008	-0.4022414248382173
-0.20000000000000007	-0.35976676689739884
-0.18000000000000005	-0.3187456658066152
-0.16000000000000003	-0.2790692408182896
-0.14	-0.24063914690991214
-0.12	-0.20336639994582548
-0.09999999999999998	-0.1671703593426719
-0.08000000000000007	-0.13197784428722822
-0.06000000000000005	-0.09772236363222513
-0.040000000000000036	-0.06434344290817119
-0.020000000000000018	-0.031786034593175784
0.	0.
0.020000000000000018	0.03106034703452653
0.039999999999999925	0.061436642962732005
0.05999999999999994	0.0911668308935622
0.07999999999999996	0.12028547652138454
0.09999999999999998	0.14882404874973607
0.12	0.17681116941052114
0.14	0.20427283586188025
0.15999999999999992	0.23123261972649167
0.17999999999999994	0.25771184459020896
0.19999999999999996	0.28372974510539933
0.21999999999999997	0.30930360962328285
0.24	0.33444890820600776
0.26	0.3591794076347811
0.28	0.38350727482897634
0.30000000000000004	0.4074431699176858
0.32000000000000006	0.4309963300554524
0.3400000000000001	0.45417464494435156
0.3599999999999999	0.4769847249122552
0.3799999999999999	0.49943196229948045
0.3999999999999999	0.5215205868210279
0.41999999999999993	0.5432537154974619
0.43999999999999995	0.5646333976826736
0.45999999999999996	0.5856606556600268
0.48	0.6063355212286273
0.5	0.6266570686577501

==> K1-1.csv <==
0.01	67.48330143450451
0.019	35.9117886482207
0.027999999999999997	24.641123049906007
0.037	18.857244373950813
0.046	15.339706281450688
0.055	12.975992276441078
0.06399999999999999	11.279377569094876
0.073	10.003167096085273
0.08199999999999999	9.008971918872831
0.09099999999999998	8.213151276780772
0.09999999999999999	7.562175932382182
0.10899999999999999	7.0201968329480025
0.11799999999999998	6.562302690435803
0.127	6.170644418103334
0.136	5.832098394611722
0.145	5.5367999616417265
0.154	5.277191150440119
0.163	5.0473838862730664
0.172	4.84272311786808
0.181	4.659480284729697
0.19	4.494633905070107
0.19899999999999998	4.345709703492868
0.208	4.210662244791363
0.217	4.087786023736903
0.22599999999999998	3.9756477997113495
0.235	3.873034480796312
0.244	3.7789125425394112
0.253	3.6923961091662116
0.262	3.6127216143241876
0.27099999999999996	3.539227511841466
0.27999999999999997	3.4713379002898908
0.289	3.408549208214173
0.298	3.350419293018851
0.307	3.296558458248732
0.316	3.246622006846358
0.325	3.200304032692791
0.33399999999999996	3.1573322169145497
0.34299999999999997	3.117463444460772
0.352	3.080480094195761
0.361	3.046186885025088
0.37	3.0144081834383334
0.379	2.9849856958299354
0.38799999999999996	2.957776483185109
0.39699999999999996	2.9326512470410893
0.40599999999999997	2.909492844698529
0.415	2.8881949989534053
0.424	2.86866117352213
0.433	2.85080359013089
0.44199999999999995	2.8345423671597945
0.45099999999999996	2.8198047629483054
0.45999999999999996	2.8065245095185034
0.469	2.7946412246655976
0.478	2.7840998921867586
0.487	2.774850401538666
0.496	2.7668471394858347
0.5049999999999999	2.760048627370056
0.514	2.7544171985319568
0.523	2.7499187111773926
0.5319999999999999	2.7465222926279993
0.5409999999999999	2.7442001114456955
0.5499999999999999	2.742927174391247
0.5589999999999999	2.7426811455800513
0.568	2.743442185544862
0.577	2.7451928082141746
0.586	2.7479177540737587
0.595	2.7516038780036514
0.604	2.7562400504789775
0.613	2.7618170709944874
0.622	2.768327592723565
0.631	2.7757660575556873
0.64	2.7841286407744845
0.6489999999999999	2.7934132047441285
0.6579999999999999	2.803619261066579
0.6669999999999999	2.814747940757865
0.6759999999999999	2.8268019720698616
0.6849999999999999	2.8397856656557643
0.694	2.8537049068441673
0.703	2.86856715484932
0.712	2.884381448804382
0.721	2.901158420561473
0.73	2.918910314257855
0.739	2.9376510127021014
0.748	2.957396070688233
0.757	2.9781627554024763
0.7659999999999999	2.9999700941392424
0.7749999999999999	3.0228389296094282
0.7839999999999999	3.0467919831755452
0.7929999999999999	3.071853926420764
0.8019999999999999	3.0980514615239634
0.8109999999999999	3.12541341098906
0.82	3.153970817357102
0.829	3.1837570536183777
0.838	3.214807945138858
0.847	3.2471619040225708
0.856	3.280860076950797
0.865	3.315946507671812
0.8739999999999999	3.3524683154634483
0.8829999999999999	3.3904758910577697
0.8919999999999999	3.430023111705038
0.9009999999999999	3.4711675772664936
0.9099999999999999	3.5139708694659637
0.9189999999999999	3.5584988367034547
0.9279999999999999	3.604821907144961
0.9369999999999999	3.6530154331575924
0.946	3.7031600705654872
0.955	3.7553421966678857
0.964	3.8096543714964937
0.973	3.866195847407005
0.982	3.925073132813178
0.9909999999999999	3.9864006166988393
0.9999999999999999	4.05030126150338
1.009	4.11690737309474
1.018	4.186361457849725
1.027	4.258817178390822
1.036	4.334440421324436
1.045	4.413410492440723
1.0539999999999998	4.495921457334482
1.063	4.582183648368466
1.0719999999999998	4.67242536242306
1.081	4.766894778079477
1.0899999999999999	4.86586212591687
1.099	4.9696221516537
1.1079999999999999	5.078496919163479
1.117	5.192839009238385
1.126	5.313035180732806
1.135	5.439510573864821
1.144	5.572733551590333
1.153	5.713221294868103
1.162	5.861546292307076
1.1709999999999998	6.018343895434855
1.18	6.1843211493565216
1.1889999999999998	6.360267157138561
1.198	6.547065297843935
1.2069999999999999	6.745707696762117
1.216	6.9573124474190005
1.2249999999999999	7.1831442157529635
1.234	7.424639027475804
1.2429999999999999	7.683434264048097
1.252	7.961405190405579
1.261	8.260709736175514
1.27	8.583843791102971
1.279	8.933710011931543
1.2879999999999998	9.31370415591684
1.297	9.727824380254294
1.3059999999999998	10.180810965406497
1.315	10.678326822883852
1.3239999999999998	11.227193386440831
1.333	11.835702779815804
1.3419999999999999	12.514036675060924
1.351	13.274836952231702
1.3599999999999999	14.133996471029425
1.369	15.111775809746142
1.378	16.2344142988703
1.387	17.53651092954462
1.396	19.064641503352448
1.4049999999999998	20.883031846611075
1.414	23.082793275939277
1.4229999999999998	25.797634884302425
1.432	29.23205323118834
1.4409999999999998	33.71532276672252
1.45	39.81379591445667
1.4589999999999999	48.59111058100209
1.468	62.30749783906699
1.4769999999999999	86.76094243273212
1.486	142.6585338049514

==> K1-2.csv <==
0.01	67.27760636686335
0.019	35.70281963764415
0.027999999999999997	24.428824576250776
0.037	18.641559597684456
0.046	15.120577009248388
0.055	12.753358925575101
0.06399999999999999	11.05317913056763
0.073	9.773341096460042
0.08199999999999999	8.77545438075123
0.09099999999999998	7.975876677875075
0.09999999999999999	7.321077163127332
0.10899999999999999	6.775205152595832
0.11799999999999998	6.313347681570977
0.127	5.917653939517811
0.136	5.5749985324711995
0.145	5.275514978874469
0.154	5.011643434274941
0.163	4.777493893849812
0.172	4.5684093198399784
0.181	4.380659106772945
0.19	4.211219667211849
0.19899999999999998	4.057614557164154
0.208	3.917796107506991
0.217	3.7900565112989333
0.22599999999999998	3.6729601558278677
0.235	3.5652915040013213
0.244	3.466014510293805
0.253	3.3742406990134994
0.262	3.2892038219679693
0.27099999999999996	3.2102395660045535
0.27999999999999997	3.136769174207519
0.289	3.0682861276058095
0.298	3.004345240374596
0.307	2.9445536732575013
0.316	2.8885634827833737
0.325	2.836065408573957
0.33399999999999996	2.7867836652144553
0.34299999999999997	2.740471554179728
0.352	2.6969077490490965
0.361	2.655893136515041
0.37	2.6172481185551058
0.379	2.5808102991138355
0.38799999999999996	2.5464324928660806
0.39699999999999996	2.5139810049552915
0.40599999999999997	2.4833341396638247
0.415	2.4543809032666966
0.424	2.427019872221184
0.433	2.401158202641665
0.44199999999999995	2.376710760927137
0.45099999999999996	2.353599358623119
0.45999999999999996	2.331752077248014
0.469	2.311102671004919
0.478	2.2915900371196085
0.487	2.273157745062434
0.496	2.255753617181257
0.5049999999999999	2.2393293543381985
0.514	2.22384020104088
0.523	2.209244645317549
0.5319999999999999	2.195504149228789
0.5409999999999999	2.182582906455471
0.5499999999999999	2.1704476238690344
0.5589999999999999	2.15906732438908
0.568	2.1484131687752455
0.577	2.1384582942943613
0.586	2.129177668457304
0.595	2.1205479562388523
0.604	2.1125473993834807
0.613	2.1051557065645947
0.622	2.098353953307845
0.631	2.0921244907140006
0.64	2.086450862125898
0.6489999999999999	2.0813177269794654
0.6579999999999999	2.076710791162552
0.6669999999999999	2.0726167432789393
0.6759999999999999	2.069023196279709
0.6849999999999999	2.0659186339813718
0.694	2.063292362040729
0.703	2.0611344630012267
0.712	2.059435755065275
0.721	2.058187754282368
0.73	2.0573826398742763
0.739	2.0570132224466438
0.748	2.057072914861384
0.757	2.0575557055667857
0.7659999999999999	2.0584561342023115
0.7749999999999999	2.059769269313271
0.7839999999999999	2.061490688026767
0.7929999999999999	2.063616457555122
0.8019999999999999	2.0661431184062673
0.8109999999999999	2.0690676691926764
0.82	2.072387552941405
0.829	2.0761006448177564
0.838	2.080205241184328
0.847	2.084700049925497
0.856	2.089584181975172
0.865	2.0948571439926975
0.8739999999999999	2.100518832138442
0.8829999999999999	2.1065695269067697
0.8919999999999999	2.113009888979716
0.9009999999999999	2.1198409560702585
0.9099999999999999	2.127064140728978
0.9189999999999999	2.1346812290928976
0.9279999999999999	2.142694380559858
0.9369999999999999	2.151106128376252
0.946	2.159919381130197
0.955	2.169137425146509
0.964	2.17876392778397
0.973	2.1888029416394543
0.982	2.199258909667495
0.9909999999999999	2.210136671228005
1.009	2.233178957336643
1.018	2.2453552104240595
1.027	2.2579767330452962
1.036	2.2710504712128348
1.045	2.284583824371414
1.0539999999999998	2.2985846586617327
1.063	2.3130613213738145
1.0719999999999998	2.328022656645753
1.081	2.343478022469184
1.0899999999999999	2.359437309069736
1.099	2.3759109587372125
1.1079999999999999	2.3929099871880664
1.117	2.410446006550397
1.126	2.4285312500707468
1.135	2.4471785986509635
1.144	2.4664016093339947
1.153	2.4862145458682234
1.162	2.50663241149233
1.1709999999999998	2.5276709840957055
1.18	2.5493468539239967
1.1889999999999998	2.571677464015156
1.198	2.5946811535688092
1.2069999999999999	2.61837720447081
1.216	2.6427858912159716
1.2249999999999999	2.6679285344950983
1.234	2.693827558738093
1.2429999999999999	2.720506553933205
1.252	2.747990342073876
1.261	2.776305048619281
1.27	2.805478179393366
1.279	2.8355387033899158
1.2879999999999998	2.866517141999028
1.297	2.8984456652234183
1.3059999999999998	2.931358195512495
1.315	2.9652905199083888
1.3239999999999998	3.000280411272479
1.333	3.036367759444233
1.3419999999999999	3.0735947132777106
1.351	3.112005834606229
1.3599999999999999	3.151648265304243
1.369	3.1925719087490365
1.378	3.2348296271360115
1.387	3.2784774562722188
1.396	3.3235748396668505
1.4049999999999998	3.3701848839575224
1.414	3.4183746379621276
1.4229999999999998	3.468215397931757
1.432	3.519783041907063
1.4409999999999998	3.5731583964542555
1.45	3.6284276394862247
1.4589999999999999	3.6856827433673653
1.468	3.745021963069333
1.4769999999999999	3.8065503748011547
1.486	3.870380471297265
1.4949999999999999	3.9366328208284784
1.504	4.005436798027012
1.513	4.076931395812606
1.5219999999999998	4.151266129106238
1.531	4.228602042658275
1.5399999999999998	4.309112837247651
1.549	4.392986130784813
1.5579999999999998	4.48042487354416
1.567	4.571648939949081
1.5759999999999998	4.666896923140107
1.585	4.766428163107998
1.5939999999999999	4.870525044632234
1.603	4.97949560783832
1.6119999999999999	5.093676522131925
1.621	5.2134364839109
1.63	5.339180110209805
1.6389999999999998	5.471352414822808
1.648	5.6104439711533205
1.6569999999999998	5.756996887921973
1.666	5.911611751054609
1.6749999999999998	6.07495571903868
1.684	6.247772001709915
1.6929999999999998	6.430891006363518
1.702	6.625243503676213
1.7109999999999999	6.831876253742137
1.72	7.051970645746547
1.7289999999999999	7.286865051862813
1.7379999999999998	7.538081788486021
1.7469999999999999	7.807359832082689
1.7559999999999998	8.096694775478053
1.765	8.408387965632759
1.7739999999999998	8.745107382348825
1.783	9.109963666560395
1.7919999999999998	9.506605886783428
1.801	9.93934329248684
1.8099999999999998	10.41330167109919
1.819	10.9346263530088
1.8279999999999998	11.51074895073899
1.837	12.15074246575107
1.8459999999999999	12.865800913266293
1.8549999999999998	13.669897566037557
1.8639999999999999	14.580704559670496
1.8729999999999998	15.620903511284318
1.882	16.82009591287007
1.8909999999999998	18.21765995811364
1.9	19.86715005576514
1.9089999999999998	21.843307043313995
1.918	24.253684882910953
1.9269999999999998	27.258877926951286
1.936	31.109814939078497
1.9449999999999998	36.22166906317536
1.954	43.334531669107335
1.9629999999999999	53.90858316265151
1.9719999999999998	71.28137892903206
1.9809999999999999	105.11426374778927
1.9899999999999998	199.8494240483754

==> K1-3.csv <==
0.01	67.07293913450093
0.019	35.4958315443401
0.027999999999999997	24.21948750003959
0.037	18.429844935392488
0.046	14.906455667466156
0.055	12.53680131139709
0.06399999999999999	10.834155142096055
0.073	9.551820113064542
0.08199999999999999	8.55140525307891
0.09099999999999998	7.749267717603146
0.09999999999999999	7.091876132451601
0.10899999999999999	6.543379253447313
0.11799999999999998	6.078863544553119
0.127	5.6804776125561585
0.136	5.335095469167318
0.145	5.032850026555515
0.154	4.7661808217300425
0.163	4.5291972187439935
0.172	4.317241535796126
0.181	4.126582510112002
0.19	3.954195883340908
0.19899999999999998	3.7976045266019285
0.208	3.6547600715356294
0.217	3.523953997230847
0.22599999999999998	3.403749961875696
0.235	3.292931683738851
0.244	3.1904623566951282
0.253	3.095452728057268
0.262	3.0071357557930605
0.27099999999999996	2.924846315603021
0.27999999999999997	2.848004821640113
0.289	2.7761039077247953
0.298	2.7086975220381206
0.307	2.6453919400189556
0.316	2.5858383130388107
0.325	2.529726455149762
0.33399999999999996	2.476779634376918
0.34299999999999997	2.426750184047374
0.352	2.379415787387926
0.361	2.3345763178960395
0.37	2.2920511408525672
0.379	2.2516767993221927
0.38799999999999996	2.213305022212066
0.39699999999999996	2.1768010032812906
0.40599999999999997	2.1420419090573457
0.415	2.1089155809098656
0.424	2.077319402433067
0.433	2.047159308085179
0.44199999999999995	2.018348912951102
0.45099999999999996	1.9908087467087945
0.45999999999999996	1.964465577528202
0.469	1.9392518138223778
0.478	1.9151049735901127
0.487	1.891967212606393
0.496	1.869784903986188
0.5049999999999999	1.8485082627128482
0.514	1.8280910096200118
0.523	1.8084900700746973
0.5319999999999999	1.7896653032523961
0.5409999999999999	1.7715792584418875
0.5499999999999999	1.754196955283815
0.5589999999999999	1.7374856852458544
0.568	1.7214148319791829
0.577	1.7059557084948915
0.586	1.6910814093522317
0.595	1.6767666762694056
0.604	1.6629877757570763
0.613	1.6497223875391722
0.622	1.6369495026685907
0.631	1.6246493303700607
0.64	1.6128032127512857
0.6489999999999999	1.6013935466187974
0.6579999999999999	1.590403711718497
0.6669999999999999	1.5798180047942696
0.6759999999999999	1.5696215789226966
0.6849999999999999	1.559800387638832
0.694	1.5503411334183594
0.703	1.541231220125969
0.712	1.5324587090792559
0.721	1.524012278412452
0.73	1.5158811854554795
0.739	1.508055231871522
0.748	1.5005247313210328
0.757	1.4932804794421934
0.7659999999999999	1.486313725957579
0.7749999999999999	1.4796161487344617
0.7839999999999999	1.4731798296420566
0.7929999999999999	1.466997232063232
0.8019999999999999	1.4610611799310145
0.8109999999999999	1.4553648381717548
0.82	1.4499016944471737
0.829	1.4446655420969043
0.838	1.4396504641916015
0.847	1.434850818614329
0.856	1.43026122409491
0.865	1.4258765471281492
0.8739999999999999	1.4216918897125808
0.8829999999999999	1.4177025778515717
0.8919999999999999	1.4139041507632772
0.9009999999999999	1.410292350750298
0.9099999999999999	1.4068631136837186
0.9189999999999999	1.4036125600598388
0.9279999999999999	1.4005369865911061
0.9369999999999999	1.3976328582957491
0.946	1.3948968010533367
0.955	1.3923255945959665
0.964	1.389916165907042
0.973	1.3876655830017413
0.982	1.385571049065123
0.9909999999999999	1.3836298969256728
0.9999999999999999	1.3818395838435937
1.009	1.3801976865947536
1.018	1.3787018968324907
1.027	1.3773500167107808
1.036	1.376139954753424
1.045	1.3750697219550028
1.0539999999999998	1.374137428100319
1.063	1.3733412782899999
1.0719999999999998	1.372679569660749
1.081	1.372150688289546
1.0899999999999999	1.371753106271831
1.099	1.3714853789643617
1.1079999999999999	1.3713461423840887
1.117	1.3713341107549548
1.126	1.3714480741950967
1.135	1.3716868965374083
1.144	1.3720495132768995
1.153	1.3725349296387555
1.162	1.3731422187613591
1.1709999999999998	1.3738705199889634
1.18	1.3747190372690685
1.1889999999999998	1.375687037649827
1.198	1.3767738498732058
1.2069999999999999	1.3779788630598573
1.216	1.3793015254819772
1.2249999999999999	1.3807413434206337
1.234	1.3822978801043722
1.2429999999999999	1.3839707547260498
1.252	1.3857596415351483
1.261	1.387664269002944
1.27	1.3896844190581934
1.279	1.3918199263910882
1.2879999999999998	1.3940706778235052
1.297	1.3964366117436262
1.3059999999999998	1.398917717603327
1.315	1.4015140354766802
1.3239999999999998	1.4042256556782735
1.333	1.4070527184400061
1.3419999999999999	1.4099954136453219
1.351	1.4130539806197786
1.3599999999999999	1.4162287079772282
1.369	1.4195199335207078
1.378	1.4229280441975622
1.387	1.4264534761081697
1.396	1.4300967145679726
1.4049999999999998	1.4338582942224283
1.414	1.4377387992148036
1.4229999999999998	1.4417388634066877
1.432	1.4458591706512571
1.4409999999999998	1.450100455119466
1.45	1.4544635016794218
1.4589999999999999	1.4589491463292594
1.468	1.4635582766839932
1.4769999999999999	1.4682918325169805
1.486	1.4731508063565955
1.4949999999999999	1.4781362441388584
1.504	1.483249245917132
1.513	1.4884909666296815
1.5219999999999998	1.4938626169263187
1.531	1.4993654640552914
1.5399999999999998	1.5050008328119757
1.549	1.5107701065507415
1.5579999999999998	1.516674728261556
1.567	1.5227162017132108
1.5759999999999998	1.528896092665016
1.585	1.5352160301489803
1.5939999999999999	1.5416777078247499
1.603	1.5482828854095534
1.6119999999999999	1.5550333901857492
1.621	1.5619311185886176
1.63	1.5689780378772866
1.6389999999999998	1.5761761878918075
1.648	1.583527682899701
1.6569999999999998	1.5910347135353322
1.666	1.5986995488358795
1.6749999999999998	1.6065245383777709
1.684	1.6145121145177121
1.6929999999999998	1.6226647947427602
1.702	1.630985184134103
1.7109999999999999	1.639475977949481
1.72	1.6481399643295793
1.7289999999999999	1.656980027133936
1.7379999999999998	1.6659991489123125
1.7469999999999999	1.67520041401784
1.7559999999999998	1.684587011868611
1.765	1.6941622403648073
1.7739999999999998	1.7039295094689049
1.783	1.7138923449569448
1.7919999999999998	1.7240543923493539
1.801	1.7344194210303427
1.8099999999999998	1.7449913285654481
1.819	1.7557741452274012
1.8279999999999998	1.7667720387411427
1.837	1.7779893192594958
1.8459999999999999	1.789430444581708
1.8549999999999998	1.8011000256279135
1.8639999999999999	1.8130028321833576
1.8729999999999998	1.8251437989271295
1.882	1.8375280317611473
1.8909999999999998	1.8501608144561217
1.9	1.863047615632379
1.9089999999999998	1.8761940960945815
1.918	1.889606116540671
1.9269999999999998	1.9032897456667466
1.936	1.9172512686910552
1.9449999999999998	1.9314971963218632
1.954	1.9460342741957086
1.9629999999999999	1.9608694928143475
1.9719999999999998	1.9760100980107482
1.9809999999999999	1.9914636019766163
1.9899999999999998	2.0072377948862097
1.9989999999999999	2.023340757153835
2.0079999999999996	2.0397808723649886
2.0169999999999995	2.056566840924146
2.026	2.0737076944653703
2.0349999999999997	2.0912128110752994
2.0439999999999996	2.1090919313819194
2.0529999999999995	2.127355175566496
2.062	2.1460130613604926
2.0709999999999997	2.1650765230941262
2.0799999999999996	2.1845569318683804
2.0889999999999995	2.204466116928005
2.0979999999999994	2.224816388319242
2.1069999999999998	2.245620560922732
2.1159999999999997	2.2668919799594764
2.1249999999999996	2.2886445480757454
2.1339999999999995	2.310892754121675
2.143	2.333651703747887
2.1519999999999997	2.3569371519550875
2.1609999999999996	2.3807655377431436
2.1699999999999995	2.405154021018844
2.179	2.4301205219355904
2.1879999999999997	2.455683762853503
2.1969999999999996	2.4818633131254653
2.2059999999999995	2.5086796369331816
2.2149999999999994	2.536154144417899
2.2239999999999998	2.5643092463731914
2.2329999999999997	2.5931684127922194
2.2419999999999995	2.62275623558978
2.2509999999999994	2.653098495850121
2.26	2.6842222359857666
2.2689999999999997	2.7161558372304535
2.2779999999999996	2.7489291029315583
2.2869999999999995	2.7825733481543233
2.296	2.8171214961626196
2.3049999999999997	2.8526081823995018
2.3139999999999996	2.8890698666562056
2.3229999999999995	2.9265449541915043
2.3319999999999994	2.9650739266454287
2.3409999999999997	3.004699483683626
2.3499999999999996	3.045466696412278
2.3589999999999995	3.087423173720399
2.3679999999999994	3.1306192428380255
2.377	3.175108145547787
2.3859999999999997	3.220946251655933
2.3949999999999996	3.2681932915199696
2.4039999999999995	3.3169126096471944
2.413	3.367171441625527
2.4219999999999997	3.4190412169296542
2.4309999999999996	3.4725978904673704
2.4399999999999995	3.527922306099313
2.4489999999999994	3.5851005957877358
2.4579999999999997	3.6442246185156915
2.4669999999999996	3.7053924436773062
2.4759999999999995	3.7687088842858514
2.4849999999999994	3.834286086093688
2.4939999999999998	3.902244179585443
2.5029999999999997	3.972712002814115
2.5119999999999996	4.045827904225865
2.5209999999999995	4.121740635993689
2.53	4.200610349992129
2.5389999999999997	4.282609710439655
2.5479999999999996	4.367925139470016
2.5569999999999995	4.456758214536445
2.5659999999999994	4.549327239689038
2.5749999999999997	4.645869016499358
2.5839999999999996	4.746640844867127
2.5929999999999995	4.851922789292843
2.6019999999999994	4.962020252637094
2.6109999999999998	5.077266907165176
2.6199999999999997	5.19802804211109
2.6289999999999996	5.324704398490598
2.6379999999999995	5.457736575960691
2.647	5.597610113818754
2.6559999999999997	5.744861369602885
2.6649999999999996	5.900084345290105
2.6739999999999995	6.063938644216994
2.6829999999999994	6.237158783440479
2.6919999999999997	6.420565138787766
2.7009999999999996	6.615076866606853
2.7099999999999995	6.8217272316387145
2.7189999999999994	7.041681880461799
2.7279999999999998	7.276260742755318
2.7369999999999997	7.526964429402545
2.7459999999999996	7.795506242792047
2.7549999999999994	8.08385124245323
2.764	8.394264249441816
2.7729999999999997	8.7293692702735
2.7819999999999996	9.092223640550557
2.7909999999999995	9.486411325317778
2.7999999999999994	9.916161410517365
2.8089999999999997	10.386500094648957
2.8179999999999996	10.903447776859151
2.8269999999999995	11.474277663860153
2.8359999999999994	12.107859527909897
2.8449999999999998	12.815123225640596
2.8539999999999996	13.609693655361362
2.8629999999999995	14.508775989506157
2.8719999999999994	15.534414364523894
2.881	16.71532174097544
2.8899999999999997	18.089608058591033
2.8989999999999996	19.70896700888858
2.9079999999999995	21.645320261288994
2.9169999999999994	24.00178443875854
2.9259999999999997	26.931641021628725
2.9349999999999996	30.673065863824853
2.9439999999999995	35.617347885468426
2.9529999999999994	42.45548668890042
2.9619999999999997	52.533113102751635
2.9709999999999996	68.8662962563566
2.9799999999999995	99.900029755118
2.9889999999999994	181.71746817130406

==> K5-1.csv <==
0.04	6.574880223870573
0.05	5.31991201817843
0.06	4.481773767015676
0.07	3.881885789041066
0.08	3.4309546749470967
0.09	3.0793700660768524
0.1	2.797363342455537
0.11000000000000001	2.565988825764991
0.12	2.37261436548411
0.13	2.2084931803621775
0.14	2.0673763288298828
0.15	1.9446801825515758
0.16	1.8369660901025613
0.17	1.7416036826080818
0.18000000000000002	1.6565464056188923
0.19	1.5801779312124642
0.2	1.5112046426594974
0.21000000000000002	1.4485788344879664
0.22	1.3914428551642524
0.23	1.3390878188075217
0.24000000000000002	1.2909226368550806
0.25	1.2464504802804612
0.26	1.205250671992687
0.27	1.16696460173175
0.27999999999999997	1.1312846579573181
0.29	1.097945448596039
0.3	1.066716776671983
0.31	1.0373979746361839
0.32	1.0098133002497378
0.32999999999999996	0.9838081689037637
0.33999999999999997	0.959246050222487
0.35	0.9360058961402976
0.36	0.9139799971524859
0.37	0.8930721857708722
0.38	0.8731963232583348
0.39	0.8542750188264425
0.39999999999999997	0.8362385406410325
0.41	0.8190238859111025
0.42	0.8025739835677191
0.43	0.7868370079668983
0.44	0.7717657859700132
0.45	0.7573172828910955
0.45999999999999996	0.7434521553227768
0.47	0.7301343608921333
0.48	0.7173308166548692
0.49	0.7050110991891634
0.5	0.693147180559945
0.51	0.6817131952380824
0.52	0.6706852338146071
0.53	0.6600411599774673
0.54	0.6497604477411507
0.55	0.6398240363568627
0.56	0.6302142006980205
0.5700000000000001	0.6209144352249887
0.5800000000000001	0.6119093498941945
0.5900000000000001	0.6031845765981452
0.6000000000000001	0.5947266849110766
0.6100000000000001	0.586523106075436
0.62	0.5785620643015554
0.63	0.5708325145705081
0.64	0.5633240862311961
0.65	0.5560270317698197
0.66	0.5489321802051231
0.67	0.5420308946279275
0.68	0.5353150334600062
0.6900000000000001	0.5287769150565095
0.7000000000000001	0.5224092853189968
0.7100000000000001	0.5162052880235527
0.7200000000000001	0.5101584376012327
0.7300000000000001	0.5042625941367828
0.7400000000000001	0.49851194037682733
0.75	0.49290096056092214
0.76	0.4874244209084492
0.77	0.48207735161164744
0.78	0.4768550302003496
0.79	0.4717529661575941
0.8	0.4667668866773001
0.81	0.4618927234659157
0.8200000000000001	0.45712660049947607
0.8300000000000001	0.4524648226560122
0.8400000000000001	0.44790386515085684
0.8500000000000001	0.4434403637091676
0.8600000000000001	0.4390711054160839
0.8700000000000001	0.43479302019039273
0.88	0.4306031728324593
0.89	0.42649875560160366
0.9	0.42247708128206474
0.91	0.4185355767002532
0.92	0.4146717766592479
0.93	0.4108833182593775
0.9400000000000001	0.4071679355763906
0.9500000000000001	0.40352345467108114
0.9600000000000001	0.3999477889064239
0.9700000000000001	0.3964389345502238
0.9800000000000001	0.39299496664307115
0.9900000000000001	0.3896140351130204
1.	0.38629436111989046
1.01	0.38303423361341987
1.02	0.3798320060907524
1.03	0.37668609353983956
1.04	0.37359496955637517
1.05	0.37055716362281677
1.06	0.36757125853889805
1.07	0.3646358879938369
1.08	0.36174973427114804
1.09	0.35891152607764615
1.1	0.35612003648882024
1.11	0.353374081003331
1.12	0.3506725156998847
1.1300000000000001	0.3480142354902228
1.1400000000000001	0.345398172462392
1.1500000000000001	0.34282329430887065
1.1600000000000001	0.34028860283448925
1.1700000000000002	0.33779313253943694
1.1800000000000002	0.3353359492729534
1.1900000000000002	0.3329161489535993
1.2	0.3305328563522793

==> K5-2.csv <==
0.551	9.803921568627443
0.561	8.196721311475402
0.5710000000000001	7.042253521126755
0.5810000000000001	6.172839506172834
0.5910000000000001	5.494505494505489
0.6010000000000001	4.950495049504946
0.611	4.504504504504505
0.621	4.132231404958678
0.631	3.8167938931297707
0.641	3.5460992907801416
0.651	3.311258278145695
0.661	3.1055900621118004
0.671	2.9239766081871337
0.681	2.7624309392265185
0.6910000000000001	2.617801047120418
0.7010000000000001	2.4875621890547257
0.7110000000000001	2.369668246445497
0.7210000000000001	2.262443438914026
0.7310000000000001	2.1645021645021636
0.7410000000000001	2.074688796680497
0.7510000000000001	1.9920318725099593
0.761	1.9157088122605364
0.771	1.8450184501845017
0.781	1.779359430604982
0.791	1.7182130584192439
0.801	1.661129568106312
0.811	1.6077170418006428
0.8210000000000001	1.5576323987538938
0.8310000000000001	1.5105740181268879
0.841	1.466275659824047
0.851	1.4245014245014247
0.861	1.3850415512465375
0.871	1.3477088948787062
0.881	1.3123359580052494
0.891	1.278772378516624
0.901	1.2468827930174562
0.911	1.21654501216545
0.921	1.187648456057007
0.931	1.1600928074245938
0.9410000000000001	1.1337868480725621
0.9510000000000001	1.1086474501108645
0.9610000000000001	1.0845986984815617
0.9710000000000001	1.0615711252653925
0.9810000000000001	1.0395010395010393
0.9910000000000001	1.0183299389002034
1.0010000000000001	0.9980039920159678
1.0110000000000001	0.978473581213307
1.0210000000000001	0.9596928982725526
1.0310000000000001	0.941619585687382
1.041	0.924214417744917
1.0510000000000002	0.907441016333938
1.061	0.8912655971479502
1.0710000000000002	0.8756567425569174
1.081	0.8605851979345955
1.0910000000000002	0.8460236886632823
1.101	0.831946755407654
1.1110000000000002	0.8183306055646479
1.121	0.8051529790660226
1.131	0.7923930269413629
1.141	0.7800312012480499
1.151	0.7680491551459293
1.161	0.75642965204236
1.171	0.7451564828614009
1.181	0.7342143906020557
1.191	0.723589001447178

==> K_1-1.csv <==
0.18	5.957008747562523
0.189	5.698894360790669
0.19799999999999998	5.464885059477462
0.207	5.251845640714737
0.216	5.0571637647734375
0.22499999999999998	4.878645391411671
0.23399999999999999	4.714434346700518
0.243	4.562949764326082
0.252	4.42283693276773
0.261	4.292928312470966
0.27	4.1722123500362995
0.27899999999999997	4.059808328828268
0.288	3.9549459355589844
0.297	3.85694854250996
0.306	3.76521944043048
0.31499999999999995	3.6792304320006384
0.32399999999999995	3.598512326884544
0.33299999999999996	3.522646978638449
0.34199999999999997	3.451260579473842
0.351	3.3840179871335945
0.36	3.320617903289325
0.369	3.260788758107333
0.378	3.2042851833185737
0.387	3.1508849780211197
0.39599999999999996	3.1003864888586357
0.40499999999999997	3.0526063401505374
0.414	3.0073774607560266
0.423	2.9645473635148694
0.432	2.9239766404698075
0.44099999999999995	2.8855376430854993
0.44999999999999996	2.8491133216072297
0.45899999999999996	2.814596201761561
0.46799999999999997	2.7818874803576636
0.477	2.750896224134944
0.486	2.721538658525214
0.495	2.6937375349404893
0.504	2.6674215668284
0.5129999999999999	2.6425249261108976
0.522	2.6189867927828
0.5309999999999999	2.596750951430885
0.54	2.575765429271174
0.5489999999999999	2.555982171015872
0.5579999999999999	2.537356746492162
0.567	2.51984808745895
0.576	2.503418250518461
0.585	2.488032203408518
0.594	2.473657632297861
0.603	2.4602647679988205
0.6119999999999999	2.4478262292657695
0.621	2.4363168815694514
0.6299999999999999	2.4257137099313693
0.639	2.415995704572815
0.6479999999999999	2.4071437582832513
0.657	2.3991405745454606
0.6659999999999999	2.391970585572695
0.6749999999999999	2.3856198795180394
0.6839999999999999	2.3800761362102314
0.6930000000000001	2.3753285708547907
0.702	2.3713678852159448
0.7109999999999999	2.3681862258646578
0.72	2.3657771491421573
0.7289999999999999	2.364135592547692
0.738	2.3632578523146353
0.7469999999999999	2.363141566991339
0.756	2.363785706892961
0.7649999999999999	2.3651905693385906
0.774	2.367357779634953
0.7829999999999999	2.3702902978144604
0.792	2.373992431181911
0.8009999999999999	2.3784698527714383
0.81	2.3837296258638965
0.819	2.38978023476545
0.8279999999999998	2.3966316221013555
0.837	2.4042952329355414
0.8459999999999999	2.41278406608743
0.855	2.422112733083302
0.8639999999999999	2.432297525251505
0.873	2.4433564895499242
0.8819999999999999	2.455309513801747
0.891	2.468178422113042
0.8999999999999999	2.4819870813546956
0.909	2.4967615197138118
0.9179999999999999	2.5125300584578656
0.927	2.5293234582114765
0.9359999999999999	2.547175081223535
0.9449999999999998	2.566121071305227
0.954	2.5862005533514454
0.9629999999999999	2.607455854624104
0.972	2.6299327502819283
0.9809999999999999	2.653680735994305
0.99	2.678753330885245
0.9989999999999999	2.705208414527269
1.008	2.7331086022562965
1.017	2.7625216637216505
1.026	2.7935209903378513
1.035	2.826186118187859
1.0439999999999998	2.8606033139669966
1.053	2.896866232784153
1.0619999999999998	2.935076658090953
1.071	2.975345335737758
1.0799999999999998	3.0177929162165382
1.089	3.0625510216177205
1.0979999999999999	3.109763456791962
1.107	3.1595875877822412
1.1159999999999999	3.2121959149198287
1.125	3.2677778732404734
1.134	3.326541899304414
1.143	3.388717811389181
1.152	3.454559559744618
1.1609999999999998	3.5243484156425087
1.17	3.598396682951829
1.1789999999999998	3.677052034753926
1.188	3.7607026011714226
1.1969999999999998	3.84978296456868
1.206	3.944781256526711
1.2149999999999999	4.046247600109652
1.2239999999999998	4.154804204468244
1.2329999999999999	4.271157501626373
1.2419999999999998	4.396112824092932
1.251	4.530592266128737
1.2599999999999998	4.675656564348894
1.269	4.83253209381464
1.2779999999999998	5.002644431279594
1.287	5.1876604279608385
1.2959999999999998	5.389541419749093
1.305	5.61061117308092
1.3139999999999998	5.8536435575575725

==> K_1-2.csv <==
0.18	5.8330860083931695
0.189	5.572011985468835
0.19799999999999998	5.335007551955323
0.207	5.118936249961827
0.216	4.921184454974988
0.22499999999999998	4.739556810777876
0.23399999999999999	4.5721957948335366
0.243	4.417519158088506
0.252	4.274170770593002
0.261	4.140981637052796
0.27	4.016938709330479
0.27899999999999997	3.90115973529647
0.288	3.792872823580079
0.297	3.6913997238800764
0.306	3.5961420578685237
0.31499999999999995	3.506569910571129
0.32399999999999995	3.422212323244562
0.33299999999999996	3.342649328010058
0.34199999999999997	3.267505240237602
0.351	3.196442982932672
0.36	3.129159262527225
0.369	3.0653804507153755
0.378	3.0048590546618854
0.387	2.947370679804093
0.39599999999999996	2.89271140688247
0.40499999999999997	2.840695518766616
0.414	2.7911535238493745
0.423	2.7439304318418496
0.432	2.698884245163408
0.44099999999999995	2.655884635130016
0.44999999999999996	2.6148117770718255
0.45899999999999996	2.575555322568972
0.46799999999999997	2.5380134903501963
0.477	2.5020922601847837
0.486	2.4677046564198326
0.495	2.434770109756555
0.504	2.40321388748893
0.5129999999999999	2.3729665838003435
0.522	2.3439636628732257
0.5309999999999999	2.316145048549268
0.54	2.2894547551129025
0.5489999999999999	2.2638405544827616
0.5579999999999999	2.239253675704365
0.567	2.215648533159043
0.576	2.192982480352356
0.585	2.1712155865316087
0.594	2.1503104337156063
0.603	2.1302319320086247
0.6119999999999999	2.1109471513211706
0.621	2.0924251678379995
0.6299999999999999	2.074636923763812
0.639	2.0575550990428635
0.6479999999999999	2.0411539938939107
0.657	2.0254094211291376
0.6659999999999999	2.0102986073375413
0.6749999999999999	1.995800102111644
0.6839999999999999	1.981893694583173
0.6930000000000001	1.9685603366100082
0.702	1.95578207202451
0.7109999999999999	1.9435419714134807
0.72	1.9318240719533801
0.7289999999999999	1.9206133218719077
0.738	1.909895529149345
0.7469999999999999	1.8996573141108002
0.756	1.889886065594212
0.7649999999999999	1.8805699004091634
0.774	1.8716976258286004
0.7829999999999999	1.8632587048798832
0.792	1.855243224223396
0.8009999999999999	1.8476418644266817
0.81	1.8404458724597816
0.819	1.8336470362535318
0.8279999999999998	1.8272376611770889
0.837	1.8212105483041365
0.8459999999999999	1.8155589743491878
0.855	1.8102766731662967
0.8639999999999999	1.8053578187124384
0.873	1.8007970093868895
0.8819999999999999	1.796589253666274
0.891	1.792729956962585
0.8999999999999999	1.7892149096385297
0.909	1.7860402761210514
0.9179999999999999	1.7832025850599191
0.927	1.7806987204838594
0.9359999999999999	1.7785259139119587
0.9449999999999998	1.7766817373829509
0.954	1.7751640973696274
0.9629999999999999	1.7739712295499723
0.972	1.7731016944107691
0.9809999999999999	1.7725543736634115
0.99	1.7723284674554514
0.9989999999999999	1.772423492365128
1.008	1.772839280169721
1.017	1.7735759773821047
1.026	1.7746340455533824
1.035	1.7760142623429507
1.0439999999999998	1.777717723360845
1.053	1.7797458447907302
1.0619999999999998	1.7821003668054913
1.071	1.7847833577910655
1.0799999999999998	1.787797219397922
1.089	1.7911446924435537
1.0979999999999999	1.7948288636934384
1.107	1.798853173552251
1.1159999999999999	1.8032214247016558
1.125	1.8079377917258554
1.134	1.8130068317712151
1.143	1.8184334962918043
1.152	1.8242231439386287
1.1609999999999998	1.8303815546567133
1.17	1.8369149450611169
1.1789999999999998	1.8438299851704696
1.188	1.851133816584781
1.1969999999999998	1.8588340722031815
1.206	1.8669388975870032
1.2149999999999999	1.8754569740842697
1.2239999999999998	1.8843975438433986
1.2329999999999999	1.8937704368567991
1.2419999999999998	1.9035861001892782
1.251	1.9138556295618525
1.2599999999999998	1.9245908034789199
1.269	1.9358041201060034
1.2779999999999998	1.9475088371265907
1.287	1.9597190148303563
1.2959999999999998	1.972449562711446
1.305	1.9857162898849745
1.3139999999999998	1.999535959662776
1.323	2.013926348666262
1.3319999999999999	2.0289063108954517
1.3409999999999997	2.044495847219526
1.3499999999999999	2.06071618080625
1.3589999999999998	2.0775898390661514
1.3679999999999999	2.0951407427533884
1.3769999999999998	2.1133943029397915
1.386	2.132377526663001
1.3949999999999998	2.1521191321452577
1.404	2.172649674588115
1.4129999999999998	2.1940016836719116
1.422	2.21620981402985
1.4309999999999998	2.239311010127442
1.44	2.263344687162404
1.4489999999999998	2.288352929811336
1.4579999999999997	2.3143807108924745
1.4669999999999999	2.3414761322935287
1.4759999999999998	2.36969069083668
1.4849999999999999	2.3990795721266007
1.4939999999999998	2.429701975860987
1.503	2.4616214765874194
1.5119999999999998	2.4949064244783097
1.521	2.5296303913831464
1.5299999999999998	2.5658726682230593
1.539	2.6037188207402404
1.5479999999999998	2.6432613117318815
1.557	2.684600199219895
1.5659999999999998	2.727843921575676
1.5749999999999997	2.7731101824862545
1.5839999999999999	2.8205269508785666
1.5929999999999997	2.8702335935930203
1.6019999999999999	2.9223821618161696
1.6109999999999998	2.977138856171132
1.6199999999999999	3.03468570008224
1.6289999999999998	3.0952224567781337
1.638	3.1589688323315164
1.6469999999999998	3.2261670157816194
1.656	3.2970846180697007
1.6649999999999998	3.3720180847853607
1.674	3.4512966742856017
1.6829999999999998	3.535287113544974
1.6919999999999997	3.6243990703609783
1.7009999999999998	3.7190916139199603
1.7099999999999997	3.819880878433696
1.7189999999999999	3.9273491995716596
1.7279999999999998	4.042156064811819
1.7369999999999999	4.165051312220279
1.7459999999999998	4.296891135338304
1.755	4.438657615744796
1.7639999999999998	4.591482725001537
1.773	4.756678036380228
1.7819999999999998	4.935771796443227
1.791	5.130555574996122
1.7999999999999998	5.343143510596593
1.8089999999999997	5.576048306172417
1.8179999999999998	5.832279772860632

==> K_1-3.csv <==
0.18	5.725435280801646
0.189	5.462376338407046
0.19799999999999998	5.223372226904943
0.207	5.005286077470847
0.216	4.805503848568505
0.22499999999999998	4.621829760645983
0.23399999999999999	4.452405861290911
0.243	4.2956494647999754
0.252	4.150203997559152
0.261	4.014900013349429
0.27	3.888724005595446
0.27899999999999997	3.7707932559571264
0.288	3.6603353988143073
0.297	3.556671701303549
0.306	3.459203293940512
0.31499999999999995	3.3673997617108955
0.32399999999999995	3.2807896366499927
0.33299999999999996	3.198952432169851
0.34199999999999997	3.121511935127951
0.351	3.048130529889024
0.36	2.9785043737812615
0.369	2.912359278586967
0.378	2.8494471803953343
0.387	2.7895431020375185
0.39599999999999996	2.732442529738731
0.40499999999999997	2.677959139553653
0.414	2.6259228203573683
0.423	2.576177949224013
0.432	2.5285818823867188
0.44099999999999995	2.483003630981558
0.44999999999999996	2.4393226957058354
0.45899999999999996	2.3974280385790165
0.46799999999999997	2.357217173350259
0.477	2.3185953588823036
0.486	2.281474882163041
0.495	2.2457744195376543
0.504	2.211418466383865
0.5129999999999999	2.1783368268250682
0.522	2.146464156235483
0.5309999999999999	2.115739550273955
0.54	2.0861061750181498
0.5489999999999999	2.0575109334827877
0.5579999999999999	2.029904164414134
0.567	2.0032393697745907
0.576	1.9774729677794922
0.585	1.9525640687344337
0.594	1.92847427125498
0.603	1.905167476739358
0.6119999999999999	1.8826097202152405
0.621	1.8607690158995829
0.6299999999999999	1.8396152160003192
0.639	1.8191198814544653
0.6479999999999999	1.799256163442272
0.657	1.779998694644202
0.6659999999999999	1.7613234893192244
0.6749999999999999	1.7432078513812168
0.6839999999999999	1.725630289736921
0.6930000000000001	1.7085704402254145
0.702	1.6920089935667972
0.7109999999999999	1.6759276287877176
0.72	1.6603089516446625
0.7289999999999999	1.6451364376132223
0.738	1.6303943790536666
0.7469999999999999	1.6160678362007683
0.756	1.6021425916592869
0.7649999999999999	1.5886051081165737
0.774	1.5754424890105598
0.7829999999999999	1.562642441915484
0.792	1.5501932444293174
0.8009999999999999	1.5380837123662756
0.81	1.5263031700752685
0.819	1.5148414227209261
0.8279999999999998	1.5036887303780135
0.837	1.49283578380291
0.8459999999999999	1.482273681757435
0.855	1.4719939097707817
0.8639999999999999	1.461988320234904
0.873	1.4522491137372606
0.8819999999999999	1.4427688215427497
0.891	1.4335402891437374
0.8999999999999999	1.4245566608036149
0.909	1.4158113650252084
0.9179999999999999	1.4072981008807806
0.927	1.399010825145256
0.9359999999999999	1.3909437401788318
0.9449999999999998	1.3830912825092079
0.954	1.375448112067472
0.9629999999999999	1.3680091020350873
0.972	1.360769329262607
0.9809999999999999	1.3537240652236413
0.99	1.3468687674702446
0.9989999999999999	1.3401990715583605
1.008	1.3337107834142
1.017	1.3273998721144864
1.026	1.3212624630554488
1.035	1.3152948314871487
1.0439999999999998	1.3094933963913997
1.053	1.3038547146830066
1.0619999999999998	1.2983754757154424
1.071	1.2930524960733694
1.0799999999999998	1.2878827146355867
1.089	1.2828631878930896
1.0979999999999999	1.277991085507936
1.107	1.2732636860995634
1.1159999999999999	1.268678373246081
1.125	1.2642326316888537
1.134	1.259924043729475
1.143	1.2557502858089058
1.152	1.2517091252592305
1.1609999999999998	1.2477984172190673
1.17	1.244016101704259
1.1789999999999998	1.2403602008259857
1.188	1.2368288161489305
1.1969999999999998	1.2334201261826143
1.206	1.2301323839994103
1.2149999999999999	1.2269639149731884
1.2239999999999998	1.2239131146328848
1.2329999999999999	1.2209784466256746
1.2419999999999998	1.2181584407847257
1.251	1.215451691296858
1.2599999999999998	1.2128568549656846
1.269	1.2103726495661253
1.2779999999999998	1.2079978522864072
1.287	1.2057312982539357
1.2959999999999998	1.2035718791416257
1.305	1.2015185418515233
1.3139999999999998	1.1995702872727305
1.323	1.1977261691108494
1.3319999999999999	1.1959852927863475
1.3409999999999997	1.1943468143994103
1.3499999999999999	1.1928099397590197
1.3589999999999998	1.1913739234741487
1.3679999999999999	1.1900380681051157
1.3769999999999998	1.1888017233732795
1.386	1.187664285427395
1.3949999999999998	1.1866251961650822
1.404	1.1856839426079724
1.4129999999999998	1.1848400563292427
1.422	1.1840931129323287
1.4309999999999998	1.1834427315797516
1.44	1.1828885745710787
1.4489999999999998	1.1824303469691562
1.4579999999999997	1.182067796273846
1.4669999999999999	1.1818007121426022
1.4759999999999998	1.1816289261573176
1.4849999999999999	1.1815523116369677
1.4939999999999998	1.1815707834956695
1.503	1.181684298145873
1.5119999999999998	1.1818928534464808
1.521	1.1821964886957985
1.5299999999999998	1.1825952846692953
1.539	1.183089363702255
1.5479999999999998	1.1836788898174766
1.557	1.1843640688982904
1.5659999999999998	1.1851451489072302
1.5749999999999997	1.1860224201508136
1.5839999999999999	1.1869962155909557
1.5929999999999997	1.1880669112036608
1.6019999999999999	1.1892349263857191
1.6109999999999998	1.190500724410237
1.6199999999999999	1.191864812931948
1.6289999999999998	1.1933277445433346
1.638	1.194890117382725
1.6469999999999998	1.1965525757956257
1.656	1.1983158110506775
1.6649999999999998	1.2001805621117445
1.674	1.2021476164677707
1.6829999999999998	1.2042178110221782
1.6919999999999997	1.206392033043715
1.7009999999999998	1.20867122118081
1.7099999999999997	1.211056366541651
1.7189999999999999	1.2135485138423503
1.7279999999999998	1.2161487626257526
1.7369999999999999	1.218858268553598
1.7459999999999998	1.2216782447749621
1.755	1.224609963374078
1.7639999999999998	1.2276547569008736
1.773	1.2308140199877686
1.7819999999999998	1.234089211056521
1.791	1.2374818541191641
1.7999999999999998	1.2409935406773478
1.8089999999999997	1.2446259317246686
1.8179999999999998	1.2483807598569059
1.8269999999999997	1.2522598314953666
1.8359999999999999	1.2562650292289328
1.8449999999999998	1.2603983142807247
1.8539999999999999	1.2646617291057383
1.8629999999999998	1.2690574001261858
1.8719999999999999	1.2735875406117676
1.8809999999999998	1.2782544537125422
1.89	1.2830605356526135
1.8989999999999998	1.288008279093383
1.9079999999999997	1.2931002766757222
1.9169999999999998	1.2983392247510606
1.9259999999999997	1.303727927312052
1.9349999999999998	1.3092693001342468
1.9439999999999997	1.314966375140964
1.9529999999999998	1.3208223050044297
1.9619999999999997	1.3268403679971525
1.9709999999999999	1.3330239731085174
1.9799999999999998	1.3393766654426222
1.9889999999999999	1.3459021319145694
1.9979999999999998	1.3526042072636344
2.007	1.3594868804031235
2.016	1.3665543011281482
2.025	1.373810787204167
2.034	1.3812608318608253
2.0429999999999997	1.3889091117174939
2.052	1.3967604951689256
2.061	1.4048200512616267
2.07	1.4130930590939295
2.0789999999999997	1.421585017775334
2.088	1.4303016569834988
2.097	1.4392489481603459
2.106	1.4484331163920765
2.1149999999999998	1.4578606530215499
2.124	1.4675383290454767
2.133	1.4774732093532332
2.142	1.487672667868879
2.151	1.4981444036631923
2.1599999999999997	1.5088964581082691
2.169	1.5199372331535266
2.178	1.5312755108088603
2.187	1.5429204739283167
2.196	1.5548817283959815
2.205	1.5671693268250426
2.214	1.5797937938911206
2.223	1.5927661534322002
2.232	1.606097957459915
2.241	1.619801317240659
2.25	1.6338889366202367
2.259	1.6483741477826288
2.268	1.663270949652207
2.277	1.678594049169599
2.286	1.6943589056945905
2.295	1.7105817788153734
2.304	1.727279779872309
2.313	1.7444709275367047
2.322	1.762174207821255
2.331	1.780409638939345
2.34	1.7991983414759145
2.349	1.8185626143837845
2.358	1.8385260173769642
2.367	1.8591134603574797
2.376	1.8803513005857113
2.385	1.9022674483873532
2.394	1.924891482284341
2.403	1.9482547745441137
2.412	1.9723906282633554
2.421	1.9973344272411238
2.43	2.0231238000548273
2.439	2.0497987999339093
2.448	2.077402102234123
2.457	2.1059792215543442
2.466	2.135578750813188
2.475	2.1662526249204963
2.484	2.1980564120464674
2.493	2.2310496359175898
2.502	2.2652961330643686
2.511	2.3008644495237354
2.52	2.3378282821744487
2.529	2.3762669706754327
2.538	2.41626604690732
2.547	2.4579178499142538
2.556	2.5013222156397994
2.565	2.5465872522891324
2.574	2.5938302139804192
2.583	2.643178487534767
2.592	2.694770709874549
2.601	2.7487580366524202
2.61	2.80530558654046
2.6189999999999998	2.8645940902255362
2.628	2.9268217787787894
2.637	2.9922065529433732
2.646	3.06098848333436
2.655	3.1334327019780726
2.664	3.209832758566949
2.673	3.290514530962154
2.682	3.3758407997477216
2.691	3.466216622225165
2.7	3.5620956737310663
2.709	3.663987765697912
2.718	3.7724678033476087
2.727	3.888186515240423
2.7359999999999998	4.011883377508444
2.745	4.144402274989641
2.754	4.286710600175935
2.763	4.439922703824603
2.772	4.6053288996660395
2.781	4.784431620961667
2.79	4.978990874466804
2.799	5.191081905910578
2.808	5.4231690838965765
2.817	5.678201585615049

==> ghat.csv <==
-6.	2.519273415388841e-16
-5.98	0.021604314494959562
-5.96	0.0432764455901959
-5.94	0.06493162962111342
-5.92	0.08648456999952632
-5.9	0.10784976437812385
-5.88	0.1289418348376095
-5.86	0.14967585985262669
-5.84	0.16996770677794842
-5.82	0.1897343635863378
-5.8	0.20889426858433502
-5.78	0.22736763683165034
-5.76	0.24507678199425978
-5.74	0.2619464323704379
-5.72	0.27790403984296336
-5.7	0.2928800805295139
-5.68	0.30680834592682915
-5.66	0.3196262233724028
-5.64	0.3312749646803823
-5.62	0.3416999418456451
-5.6	0.3508508887518354
-5.58	0.35868212786515724
-5.56	0.3651527809458917
-5.54	0.3702269628637195
-5.52	0.3738739576608434
-5.5	0.3760683760683761
-5.48	0.37679029374634376
-5.46	0.3760253695856563
-5.4399999999999995	0.37376494348134304
-5.42	0.37000611305994974
-5.4	0.36475178892001625
-5.38	0.3580107280227017
-5.36	0.34979754494964693
-5.34	0.34013270082674796
-5.32	0.32904246979538226
-5.3	0.31655888299647206
-5.28	0.30271965011728164
-5.26	0.2875680586356941
-5.24	0.2711528509816706
-5.22	0.25352807992015947
-5.2	0.23475294254384466
-5.18	0.21489159334720753
-5.16	0.19401293693531868
-5.14	0.17219040100115338
-5.12	0.14950169028377078
-5.1	0.12602852229605918
-5.08	0.10185634568477983
-5.06	0.0770740421567379
-5.04	0.051773612973254765
-5.02	0.02604985107991103
-5.	-2.5513474982236524e-16
-4.98	-0.02627659932236207
-4.96	-0.05267887248991158
-4.9399999999999995	-0.07910438514190007
-4.92	-0.10544972463209203
-4.9	-0.1316108885212722
-4.88	-0.15748367847510603
-4.859999999999999	-0.1829640981278414
-4.84	-0.20794875344715927
-4.82	-0.23233525411550351
-4.8	-0.25602261442866364
-4.78	-0.2789116522032494
-4.76	-0.3009053841811247
-4.74	-0.3219094164207913
-4.72	-0.3418323281733333
-4.7	-0.3605860477536514
-4.68	-0.3780862189365275
-4.66	-0.3942525564313274
-4.64	-0.4090091890190099
-4.62	-0.4222849889703037
-4.6	-0.4340138864045347
-4.58	-0.4441351672943203
-4.5600000000000005	-0.4525937538722435
-4.54	-0.45934046625137476
-4.52	-0.46433226413205997
-4.5	-0.4675324675324676
-4.48	-0.4689109555498214
-4.46	-0.4684443422327988
-4.4399999999999995	-0.4661161287230011
-4.42	-0.46191683090444186
-4.4	-0.4558440818843875
-4.38	-0.44790270871632176
-4.359999999999999	-0.4381047828660095
-4.34	-0.42646964401425974
-4.32	-0.41302389688476165
-4.3	-0.39780138088190653
-4.28	-0.3808431124215144
-4.26	-0.3621971999364586
-4.24	-0.34191873163905867
-4.22	-0.3200696362223017
-4.2	-0.29671851678225786
-4.18	-0.27194045834392067
-4.16	-0.2458168094719772
-4.14	-0.21843493854610974
-4.12	-0.18988796537721225
-4.1	-0.16027446893577174
-4.08	-0.12969817205652512
-4.0600000000000005	-0.09826760407373517
-4.04	-0.06609574242896099
-4.02	-0.03329963437743454
-4.	2.61257983818102e-16
-3.98	0.033679182195448604
-3.96	0.06761110572616662
-3.94	0.10166658121509263
-3.92	0.13571449461051258
-3.9	0.16962227699680463
-3.88	0.20325638439443178
-3.86	0.23648278589904542
-3.84	0.2691674584667953
-3.82	0.3011768866160162
-3.8	0.3323785652844344
-3.78	0.36264150405617723
-3.76	0.3918367309541886
-3.7399999999999998	0.41983779398134874
-3.7199999999999998	0.4465212585876648
-3.6999999999999997	0.47176719924149835
-3.68	0.4954596832898673
-3.66	0.5174872453064862
-3.64	0.5377433501463411
-3.62	0.5561268429522275
-3.6	0.5725423843917313
-3.58	0.5869008694425545
-3.56	0.5991198280897292
-3.54	0.6091238063500731
-3.52	0.6168447260969792
-3.5	0.6222222222222222
-3.48	0.6252039557406367
-3.46	0.6257459015181183
-3.44	0.6238126093831576
-3.42	0.6193774374667959
-3.4	0.6124227567052125
-3.38	0.602940125532844
-3.36	0.5909304338916622
-3.34	0.576404015783706
-3.32	0.5593807296988124
-3.3	0.5398900063573966
-3.28	0.5179708633186967
-3.26	0.493671886117786
-3.2399999999999998	0.46705117570943155
-3.2199999999999998	0.43817626211322724
-3.1999999999999997	0.4071239842718426
-3.18	0.3739803362524053
-3.16	0.33884028003949007
-3.14	0.3018075252865434
-3.12	0.26299427651039403
-3.1	0.2225209483303916
-3.08	0.1805158494692102
-3.06	0.1371148363461472
-3.04	0.09246093720527122
-3.02	0.046703947829792675
-3.	-2.755455298081545e-16
-2.98	-0.047488896045214425
-2.96	-0.09559533378435876
-2.94	-0.14414701577320466
-2.92	-0.19296728064449883
-2.9	-0.2418756501180428
-2.88	-0.2906883943112175
-2.86	-0.3392191135651322
-2.84	-0.3872793349323126
-2.82	-0.43467912140865667
-2.8	-0.4812276919353583
-2.78	-0.5267340501460559
-2.76	-0.5710076197906141
-2.7399999999999998	-0.6138588847300601
-2.7199999999999998	-0.6551000313672631
-2.6999999999999997	-0.6945455913552812
-2.6799999999999997	-0.7320130824098742
-2.66	-0.7673236450446627
-2.64	-0.8003026730468676
-2.62	-0.8307804355184568
-2.6	-0.8585926883220135
-2.58	-0.8835812727925423
-2.56	-0.9055946996058206
-2.54	-0.9244887157307116
-2.52	-0.9401268524369183
-2.5	-0.9523809523809523
-2.48	-0.9611316738513954
-2.46	-0.9662689703197465
-2.44	-0.9676925435150194
-2.42	-0.9653122683186258
-2.4	-0.9590485878606589
-2.38	-0.9488328772892709
-2.36	-0.9346077747810774
-2.34	-0.9163274784621681
-2.32	-0.8939580080160068
-2.3	-0.8674774298659104
-2.28	-0.8368760449355936
-2.26	-0.8021565381110078
-2.2399999999999998	-0.7633340886500704
-2.2199999999999998	-0.7204364409133949
-2.1999999999999997	-0.6735039349184577
-2.1799999999999997	-0.6225894963512479
-2.16	-0.5677585858029822
-2.14	-0.5090891071344593
-2.12	-0.44667127500659204
-2.1	-0.38060744175213435
-2.08	-0.31101188390025136
-2.06	-0.23801054880169684
-2.04	-0.1617407619377407
-2.02	-0.08235089562992587
-2.	3.265724797726275e-16
-1.9799999999999995	0.08514260284073677
-1.96	0.17289776026607342
-1.9399999999999995	0.26307696504292183
-1.92	0.35548286432141324
-1.9000000000000004	0.44990980023938604
-1.88	0.5461443805612343
-1.8600000000000003	0.6439660776638755
-1.8399999999999999	0.7431478540804475
-1.8200000000000003	0.8434568127155968
-1.7999999999999998	0.9446548697557621
-1.7800000000000002	1.0464994482131222
-1.7599999999999998	1.148744189964239
-1.7400000000000002	1.2511396840730464
-1.7199999999999998	1.3534342091241405
-1.7000000000000002	1.4553744872353542
-1.6799999999999997	1.5567064473698273
-1.6600000000000001	1.657175995526103
-1.6399999999999997	1.7565297893516492
-1.62	1.8545160146995405
-1.5999999999999996	1.950885161631086
-1.58	2.045390797357975
-1.5599999999999996	2.137790333617126
-1.54	2.2278457859788507
-1.5199999999999996	2.315324522605272
-1.5	2.4000000000000004
-1.4799999999999995	2.481652483322989
-1.46	2.560069748885008
-1.4399999999999995	2.6350477664853065
-1.42	2.7063913593125855
-1.3999999999999995	2.7739148391941995
-1.38	2.8374426150503913
-1.3600000000000003	2.89680977249008
-1.3399999999999999	2.9518626225710833
-1.3200000000000003	3.0024592178412157
-1.2999999999999998	3.048469833876613
-1.2800000000000002	3.0897774146397534
-1.2599999999999998	3.1262779800918263
-1.2400000000000002	3.1578809946115096
-1.2199999999999998	3.1845096948951728
-1.2000000000000002	3.206101376140761
-1.1799999999999997	3.222607635449621
-1.1600000000000001	3.233994571516142
-1.1399999999999997	3.2402429398143036
-1.12	3.2413482626323855
-1.0999999999999996	3.237320893451825
-1.08	3.22818603531302
-1.0599999999999996	3.2139837129590285
-1.04	3.194768698697948
-1.0199999999999996	3.1706103920742397
-1.                   3.1415926	
-0.9799999999999995	3.107813592865013
-0.96	3.0693853117788854
-0.9399999999999995	3.0264336032745915
-0.9199999999999999	2.9790976066623247
-0.8999999999999995	2.9275294203942392
-0.8799999999999999	2.8718936734265683
-0.8600000000000003	2.812367056420604
-0.8399999999999999	2.7491378141673963
-0.8200000000000003	2.6824052007495567
-0.7999999999999998	2.6123788990776577
-0.7800000000000002	2.539278406557601
-0.7599999999999998	2.463332388758538
-0.7400000000000002	2.3847780030585533
-0.7199999999999998	2.303860194346213
-0.7000000000000002	2.2208309649508373
-0.6799999999999997	2.1359486210616443
-0.6600000000000001	2.0494769979764365
-0.6399999999999997	1.961684666592995
-0.6200000000000001	1.8728441236215596
-0.5999999999999996	1.7832309680534117
-0.5800000000000001	1.6931230664695784
-0.5599999999999996	1.6027997098137095
-0.54	1.5125407642852007
-0.5199999999999996	1.4226258190315255
-0.5	1.3333333333333333
-0.47999999999999954	1.2449397859812097
-0.45999999999999996	1.157718829539979
-0.4399999999999995	1.0719404521840827
-0.41999999999999993	0.9878701497669378
-0.39999999999999947	0.9057681107572869
-0.3799999999999999	0.8258884166375299
-0.3600000000000003	0.7484782603119658
-0.33999999999999986	0.6737771850178955
-0.3200000000000003	0.6020163461689958
-0.2999999999999998	0.5334177984889757
-0.28000000000000025	0.46819381071445604
-0.2599999999999998	0.40654621005913066
-0.2400000000000002	0.348665758537533
-0.21999999999999975	0.2947315631456735
-0.20000000000000018	0.2449105217885309
-0.17999999999999972	0.1993568067305066
-0.16000000000000014	0.15821138722552255
-0.13999999999999968	0.12160159285824133
-0.1200000000000001	0.08964071899789253
-0.09999999999999964	0.06242767563130206
-0.08000000000000007	0.04004668070287524
-0.05999999999999961	0.022566998946494037
-0.040000000000000036	0.010042727048421834
-0.019999999999999574	0.00251262583150503
0.	0.
0.020000000000000462	0.002512625831505253
0.040000000000000036	0.010042727048421834
0.0600000000000005	0.022566998946494707
0.08000000000000007	0.04004668070287524
0.10000000000000053	0.062427675631303164
0.1200000000000001	0.08964071899789253
0.14000000000000057	0.12160159285824286
0.16000000000000014	0.15821138722552255
0.17999999999999972	0.1993568067305066
0.20000000000000018	0.2449105217885309
0.21999999999999975	0.2947315631456735
0.2400000000000002	0.348665758537533
0.2599999999999998	0.40654621005913066
0.28000000000000025	0.46819381071445604
0.2999999999999998	0.5334177984889757
0.3200000000000003	0.6020163461689958
0.33999999999999986	0.6737771850178955
0.3600000000000003	0.7484782603119658
0.3799999999999999	0.8258884166375299
0.40000000000000036	0.9057681107572905
0.41999999999999993	0.9878701497669378
0.4400000000000004	1.0719404521840865
0.45999999999999996	1.157718829539979
0.4800000000000004	1.244939785981214
0.5	1.3333333333333333
0.5200000000000005	1.4226258190315293
0.54	1.5125407642852007
0.5600000000000005	1.6027997098137134
0.5800000000000001	1.6931230664695784
0.6000000000000005	1.7832309680534155
0.6200000000000001	1.8728441236215596
0.6400000000000006	1.9616846665929986
0.6600000000000001	2.0494769979764365
0.6799999999999997	2.1359486210616443
0.7000000000000002	2.2208309649508373
0.7199999999999998	2.303860194346213
0.7400000000000002	2.3847780030585533
0.7599999999999998	2.463332388758538
0.7800000000000002	2.539278406557601
0.7999999999999998	2.6123788990776577
0.8200000000000003	2.6824052007495567
0.8399999999999999	2.7491378141673963
0.8600000000000003	2.812367056420604
0.8799999999999999	2.8718936734265683
0.9000000000000004	2.9275294203942384
0.9199999999999999	2.9790976066623247
0.9400000000000004	3.0264336032745947
0.96	3.0693853117788854
0.9800000000000004	3.1078135928650146
1.	3.1415926
1.0200000000000005	3.1706103920742374
1.04	3.194768698697948
1.0600000000000005	3.2139837129590303
1.08	3.22818603531302
1.1000000000000005	3.2373208934518316
1.12	3.2413482626323855
1.1400000000000006	3.240242939814306
1.1600000000000001	3.233994571516142
1.1799999999999997	3.222607635449621
1.2000000000000002	3.206101376140761
1.2199999999999998	3.1845096948951728
1.2400000000000002	3.1578809946115096
1.2599999999999998	3.1262779800918263
1.2800000000000002	3.0897774146397534
1.2999999999999998	3.048469833876613
1.3200000000000003	3.0024592178412157
1.3399999999999999	2.9518626225710833
1.3600000000000003	2.89680977249008
1.38	2.8374426150503913
1.4000000000000004	2.773914839194196
1.42	2.7063913593125855
1.4400000000000004	2.6350477664853034
1.46	2.560069748885008
1.4800000000000004	2.4816524833229856
1.5	2.4000000000000004
1.5200000000000005	2.315324522605268
1.54	2.2278457859788507
1.5600000000000005	2.137790333617122
1.58	2.045390797357975
1.6000000000000005	1.9508851616310818
1.62	1.8545160146995405
1.6400000000000006	1.7565297893516452
1.6600000000000001	1.657175995526103
1.6799999999999997	1.5567064473698273
1.7000000000000002	1.4553744872353542
1.7199999999999998	1.3534342091241405
1.7400000000000002	1.2511396840730464
1.7599999999999998	1.148744189964239
1.7800000000000002	1.0464994482131222
1.7999999999999998	0.9446548697557621
1.8200000000000003	0.8434568127155968
1.8399999999999999	0.7431478540804475
1.8600000000000003	0.6439660776638755
1.88	0.5461443805612343
1.9000000000000004	0.44990980023938604
1.92	0.35548286432141324
1.9400000000000004	0.263076965042918
1.96	0.17289776026607342
1.9800000000000004	0.08514260284073309
2.	3.265724797726275e-16
2.0199999999999996	-0.08235089562992472
2.040000000000001	-0.161740761937744
2.0600000000000005	-0.2380105488016989
2.08	-0.31101188390025136
2.0999999999999996	-0.38060744175213346
2.120000000000001	-0.4466712750065948
2.1400000000000006	-0.509089107134461
2.16	-0.5677585858029822
2.1799999999999997	-0.6225894963512479
2.1999999999999993	-0.6735039349184564
2.2200000000000006	-0.7204364409133969
2.24	-0.7633340886500717
2.26	-0.8021565381110078
2.2799999999999994	-0.8368760449355928
2.3000000000000007	-0.8674774298659119
2.3200000000000003	-0.8939580080160072
2.34	-0.9163274784621681
2.3599999999999994	-0.9346077747810768
2.380000000000001	-0.9488328772892715
2.4000000000000004	-0.959048587860659
2.42	-0.9653122683186258
2.4399999999999995	-0.9676925435150193
2.460000000000001	-0.9662689703197462
2.4800000000000004	-0.9611316738513953
2.5	-0.9523809523809523
2.5199999999999996	-0.9401268524369187
2.540000000000001	-0.924488715730711
2.5600000000000005	-0.9055946996058204
2.58	-0.8835812727925423
2.5999999999999996	-0.8585926883220143
2.620000000000001	-0.8307804355184552
2.6400000000000006	-0.8003026730468673
2.66	-0.7673236450446627
2.6799999999999997	-0.7320130824098742
2.700000000000001	-0.6945455913552789
2.7200000000000006	-0.6551000313672619
2.74	-0.613858884730059
2.76	-0.5710076197906141
2.7799999999999994	-0.5267340501460561
2.8000000000000007	-0.4812276919353569
2.8200000000000003	-0.43467912140865533
2.84	-0.3872793349323126
2.8599999999999994	-0.3392191135651322
2.880000000000001	-0.29068839431121607
2.9000000000000004	-0.24187565011804144
2.92	-0.19296728064449883
2.9399999999999995	-0.14414701577320466
2.960000000000001	-0.0955953337843574
2.9800000000000004	-0.04748889604521307
3.	-2.755455298081545e-16
3.0199999999999996	0.04670394782979135
3.040000000000001	0.09246093720527379
3.0600000000000005	0.13711483634614716
3.08	0.1805158494692102
3.0999999999999996	0.22252094833039043
3.120000000000001	0.26299427651039636
3.1400000000000006	0.30180752528654337
3.16	0.33884028003949007
3.1799999999999997	0.37398033625240434
3.200000000000001	0.4071239842718445
3.2200000000000006	0.438176262113228
3.24	0.46705117570943244
3.26	0.493671886117786
3.2799999999999994	0.5179708633186968
3.3000000000000007	0.539890006357397
3.3200000000000003	0.559380729698813
3.34	0.576404015783706
3.3599999999999994	0.5909304338916623
3.380000000000001	0.6029401255328444
3.4000000000000004	0.6124227567052128
3.42	0.6193774374667959
3.4399999999999995	0.6238126093831577
3.460000000000001	0.6257459015181183
3.4800000000000004	0.6252039557406366
3.5	0.6222222222222222
3.5199999999999996	0.6168447260969793
3.540000000000001	0.6091238063500728
3.5600000000000005	0.5991198280897291
3.58	0.5869008694425545
3.5999999999999996	0.5725423843917317
3.620000000000001	0.5561268429522266
3.6400000000000006	0.537743350146341
3.66	0.5174872453064862
3.6799999999999997	0.4954596832898679
3.700000000000001	0.4717671992414968
3.7200000000000006	0.446521258587664
3.74	0.4198377939813479
3.76	0.3918367309541886
3.7799999999999994	0.3626415040561773
3.8000000000000007	0.33237856528443355
3.8200000000000003	0.3011768866160153
3.84	0.2691674584667953
3.8599999999999994	0.23648278589904542
3.880000000000001	0.2032563843944308
3.9000000000000004	0.16962227699680366
3.92	0.13571449461051258
3.9399999999999995	0.10166658121509263
3.960000000000001	0.06761110572616566
3.9800000000000004	0.03367918219544765
4.	2.61257983818102e-16
4.02	-0.03329963437743454
4.040000000000001	-0.06609574242896282
4.0600000000000005	-0.09826760407373517
4.08	-0.12969817205652512
4.1	-0.16027446893577174
4.120000000000001	-0.18988796537721392
4.140000000000001	-0.21843493854611049
4.16	-0.2458168094719772
4.18	-0.27194045834392067
4.200000000000001	-0.29671851678225925
4.220000000000001	-0.3200696362223023
4.24	-0.34191873163905867
4.26	-0.3621971999364586
4.279999999999999	-0.380843112421514
4.300000000000001	-0.397801380881907
4.32	-0.41302389688476165
4.34	-0.42646964401425974
4.359999999999999	-0.4381047828660095
4.380000000000001	-0.447902708716322
4.4	-0.4558440818843875
4.42	-0.46191683090444186
4.4399999999999995	-0.4661161287230011
4.460000000000001	-0.4684443422327988
4.48	-0.4689109555498214
4.5	-0.4675324675324676
4.52	-0.46433226413205997
4.540000000000001	-0.4593404662513744
4.5600000000000005	-0.4525937538722435
4.58	-0.4441351672943203
4.6	-0.4340138864045347
4.620000000000001	-0.422284988970303
4.640000000000001	-0.40900918901900957
4.66	-0.3942525564313274
4.68	-0.3780862189365275
4.700000000000001	-0.3605860477536504
4.720000000000001	-0.3418323281733328
4.74	-0.3219094164207913
4.76	-0.3009053841811247
4.779999999999999	-0.2789116522032501
4.800000000000001	-0.256022614428663
4.82	-0.23233525411550351
4.84	-0.20794875344715927
4.859999999999999	-0.1829640981278414
4.880000000000001	-0.1574836784751053
4.9	-0.1316108885212722
4.92	-0.10544972463209203
4.9399999999999995	-0.07910438514190007
4.960000000000001	-0.052678872489910815
4.98	-0.02627659932236207
5.	-2.5513474982236524e-16
5.02	0.02604985107991103
5.040000000000001	0.051773612973256215
5.0600000000000005	0.0770740421567386
5.08	0.10185634568477983
5.1	0.12602852229605918
5.120000000000001	0.14950169028377072
5.140000000000001	0.17219040100115465
5.16	0.19401293693531868
5.18	0.21489159334720753
5.200000000000001	0.2347529425438458
5.220000000000001	0.25352807992016047
5.24	0.2711528509816706
5.26	0.2875680586356941
5.279999999999999	0.30271965011728086
5.300000000000001	0.31655888299647283
5.32	0.32904246979538226
5.34	0.34013270082674796
5.359999999999999	0.3497975449496464
5.380000000000001	0.35801072802270206
5.4	0.36475178892001625
5.42	0.37000611305994974
5.4399999999999995	0.37376494348134304
5.460000000000001	0.3760253695856565
5.48	0.37679029374634376
5.5	0.3760683760683761
5.52	0.3738739576608434
5.540000000000001	0.3702269628637192
5.5600000000000005	0.3651527809458915
5.58	0.35868212786515724
5.6	0.3508508887518354
5.620000000000001	0.3416999418456447
5.640000000000001	0.3312749646803817
5.66	0.3196262233724028
5.68	0.30680834592682915
5.700000000000001	0.2928800805295139
5.720000000000001	0.2779040398429625
5.74	0.2619464323704379
5.76	0.24507678199425978
5.779999999999999	0.22736763683165134
5.800000000000001	0.20889426858433396
5.82	0.1897343635863378
5.84	0.16996770677794842
5.859999999999999	0.14967585985262785
5.880000000000001	0.12894183483760832
5.9	0.10784976437812385
5.92	0.08648456999952632
5.9399999999999995	0.06493162962111465
5.960000000000001	0.043276445590194675
5.98	0.021604314494959562
6.	2.519273415388841e-16

